Variational Quantum Circuit Decoupling

Decoupling systems into independently evolving components has a long history of simplifying seemingly complex systems. They enable a better understanding of the underlying dynamics and causal structures while providing more efficient means to simulate such processes on a computer. Here we outline a variational decoupling algorithm for decoupling unitary quantum dynamics -- allowing us to decompose a given $n$-qubit unitary gate into multiple independently evolving sub-components. We apply this approach to quantum circuit synthesis - the task of discovering quantum circuit implementations of target unitary dynamics. Our numerical studies illustrate significant benefits, showing that variational decoupling enables us to synthesize general $2$ and $4$-qubit gates to fidelity that conventional variational circuits cannot reach.

==> _assets/Plot/Tikz/Channel.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, label={left:$\ket{0}$}, label={below:$S$}] (0) at (-4.5, -0.75) {};
		\node [style=sHop] (9) at (-3, -0.75) {$U_{\phi_1}$};
		\node [style=Hop] (27) at (3, 0) {$V_{\phi_2}$};
		\node [style=none, label={above:$\mathcal{X}$}] (29) at (1.5, 0.75) {};
		\node [style=none, label={above: $\mathcal{X}^\prime$}] (30) at (4.5, 0.75) {};
		\node [style=none, label={below:$T$}] (32) at (4.5, -0.75) {};
		\node [style=sHop] (34) at (0, 0.75) {$\rho_x$};
		\node [style=none, label={below:$M$}] (35) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30.center) to (29.center);
		\draw (0.center)
			 to (35.center)
			 to (32.center);
		\draw (29.center) to (34);
	\end{pgfonlayer}
\end{tikzpicture}


==> _assets/Plot/Tikz/Comb.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, label={above: $\mathcal{X}^\prime$}] (22) at (-4.5, 0.75) {};
		\node [style=none, label={left:$\ket{0}$}, label={below:$S$}] (0) at (-4.5, -0.75) {};
		\node [style=Hop] (9) at (-3, 0) {$U_{\phi_1}$};
		\node [style=none, label={above:$\mathcal{X}$}] (23) at (-1.5, 0.75) {};
		\node [style=Hop] (27) at (3, 0) {$V_{\phi_2}$};
		\node [style=none, label={above:$\mathcal{Y}$}] (29) at (1.5, 0.75) {};
		\node [style=none, label={above: $\mathcal{Y}^\prime$}] (30) at (4.5, 0.75) {};
		\node [style=none, label={below:$T$}] (32) at (4.5, -0.75) {};
		\node [style=sHop] (34) at (0, 0.75) {$\Phi_x$};
		\node [style=none, label={below:$M$}] (35) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30.center)
			 to (29.center)
			 to (23.center)
			 to (22.center);
		\draw (0.center)
			 to (35.center)
			 to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> _assets/Plot/Tikz/Comb_inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, label={above: $\mathcal{X}$}] (22) at (-4.5, 0.75) {};
		\node [style=none, label={left:$\ket{0}$}, label={below:$S^\prime$}] (0) at (-4.5, -0.75) {};
		\node [style=Hop] (9) at (-3, 0) {$U_{\theta_1}$};
		\node [style=none, label={above:$\mathcal{X}^\prime$}] (23) at (-1.5, 0.75) {};
		\node [style=Hop] (27) at (3, 0) {$V_{\theta_2}$};
		\node [style=none, label={above:$\mathcal{X}^\prime$}] (29) at (1.5, 0.75) {};
		\node [style=none, label={above: $\mathcal{X}$}] (30) at (4.5, 0.75) {};
		\node [style=none, label={below:$T^\prime$}] (32) at (4.5, -0.75) {};
		\node [style=none, label={below:$M^\prime$}] (35) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30.center) to (29.center);
		\draw (23.center) to (22.center);
		\draw (0.center)
			 to (35.center)
			 to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> _assets/Plot/Tikz/UnitaryComb.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none, label={above: $\mathcal{X}^\prime$}] (22) at (-4.5, 0.75) {};
		\node [style=none, label={left:$\ket{0}$}, label={below:$S$}] (0) at (-4.5, -0.75) {};
		\node [style=Hop] (9) at (-3, 0) {$U(\phi)$};
		\node [style=none, label={above:$\mathcal{X}$}] (23) at (-1.5, 0.75) {};
		\node [style=Hop] (27) at (3, 0) {$U^\dagger(\phi)$};
		\node [style=none, label={above:$\mathcal{X}$}] (29) at (1.5, 0.75) {};
		\node [style=none, label={above: $\mathcal{X}^\prime$}] (30) at (4.5, 0.75) {};
		\node [style=none, label={below:$T$}] (32) at (4.5, -0.75) {};
		% \node [style=sHop] (34) at (0, 0.75) {$\Phi_x$};
		\node [style=none, label={below:$M$}] (35) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (30.center)
			 to (29.center);
		\draw (23.center)
			 to (22.center);
		\draw (0.center)
			 to (35.center)
			 to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> _assets/mut_info_sep_haar.csv <==
Mutual Information,Tsallis Mutual Information,uTsallis Mutual Information
0.7787392803526374,0.11879552221641969,0.6490084410093335
0.5952440063135516,0.08347117216980884,0.621073346977931
0.7460950753394342,0.10181257369165853,0.6288672331831536
0.4304654371243184,0.0511873919054498,0.5973173404651191
1.057582899171086,0.21704151597729027,0.6899687603102167
1.0093032447839092,0.15894820266320436,0.6949419799268274
1.027384685248331,0.23177970965897476,0.7080261773240599
0.8380143858774309,0.15462030506991242,0.6492330761839702
0.32890094159152694,0.041294773447549435,0.5739533973524992
0.7332270131523955,0.10381071910289559,0.62405067467035
0.823877960405579,0.12292930787784052,0.626390289257668
0.7973781926385353,0.1572080692571489,0.643656440223844
0.7120010201209208,0.13192612574900867,0.6026723512037944
0.8061117629586105,0.10986255007557137,0.6416219541006879
0.6080470220568528,0.10122441783603209,0.6030990160371704
0.8736268695817304,0.1696899018045127,0.6941717078701369
0.7134787920675087,0.11297772825187202,0.6482222379732874
0.7407355998363889,0.11331957428289971,0.599970911683155
0.5934124336447715,0.09144559490299596,0.6246613301084913
0.8069583649830201,0.12131736065058486,0.614533911644317
0.9727899183312494,0.13490683973833728,0.662917746634715
0.8463916547210708,0.11271162904820842,0.6517314231433056
0.7395354523477085,0.12487460413829893,0.6489573327464673
0.7104106193728064,0.10624402762897925,0.5851301282370276
0.7426460320850192,0.11402277336118687,0.6347799532779571
0.9218262186752735,0.18836641790616734,0.6784420896264151
1.1269802676354077,0.25655914029681137,0.7434238114597576
1.065927195018539,0.19225238388512284,0.6631891810326833
0.79529819263028,0.12695486013793145,0.634624330123801
1.002686723130508,0.22086520512076235,0.734195663334198
1.068266298304381,0.23148189574638395,0.6801058226343198
0.6891106035539285,0.10706993757147781,0.6238089542637166
0.8943479073693699,0.1415569997668217,0.6708220244982829
0.9862373445759591,0.20436683635461644,0.6484675296258444
0.8668069313744451,0.10366143887145093,0.6207007822893262
0.7831308970700537,0.13243741525915595,0.5918827618153845
1.0070750666215589,0.17907764313804675,0.6808876242321098
0.8268695625271434,0.104971595002627,0.6318658365685956
0.723689043319041,0.13847776179121224,0.6378885457130051
0.690030879458442,0.08878879394759973,0.61907163804377
0.7656705843329368,0.16613063622272017,0.5626000710133419
0.703556081154926,0.1038391423370252,0.6210535077669886
0.8418632472261702,0.16452948287940589,0.6594505026388725
1.0006643848803767,0.18362663629142095,0.6732256339489268
0.8272545848272252,0.1201220510453526,0.6444437002955941
1.1306828139634109,0.21299012456097205,0.6716322653403115
0.8079901447031879,0.13930790039640592,0.6424274161446013
0.824080497217516,0.14189573323049476,0.6503662457517444
0.8414652833068335,0.16476663856736412,0.6898884483522989
0.6556124159806211,0.09668034496622724,0.6367917489008824
0.7302676821124032,0.11226491446133335,0.6161375805842016
0.6960077957148976,0.12828900315255157,0.6507670666127248
1.2284393008558587,0.23513195375000356,0.7136742361732575
0.7392987042770751,0.11125055837544462,0.6303793262448849
1.1360536672573436,0.2080101700133584,0.6957977427104639
0.7674200508444033,0.10451739723811991,0.5796815821603624
0.603962907654187,0.08596822349587485,0.6200151445721688
0.8055802630678088,0.1426351809956754,0.6538451617628046
0.8717736995265575,0.13386027519071103,0.6477838498716955
0.701801542227211,0.11945353280804138,0.6356564557614994
0.7329278764101903,0.107512827419905,0.6374797260169274
1.1295489424496745,0.2758906711591376,0.7369804805671729
1.08688700405016,0.17613196724569288,0.6640123482117366
1.1593715043597568,0.19778619619537724,0.7038546371408851
0.9796288552159211,0.19501721818851453,0.6744569444042366
0.362581806353083,0.05781824452222199,0.5990590652382545
0.629623574960827,0.08967651436778665,0.6230913398971069
1.152100129511588,0.24061638402878724,0.7261239668852852
0.36099948266091086,0.058725522379673586,0.6033068941035811
0.839068368188044,0.12396626529523984,0.6316464248388398
1.190179682457563,0.22872681533242922,0.7144854859479524
0.6766525146246147,0.09201880927324758,0.6324301140431525
0.7343846577449007,0.12153751074750697,0.6451396029791006
0.6770440339736474,0.08318539317583296,0.6221169955209329
0.8375841310550598,0.12541709027714804,0.6443891312762414
0.8293753942125135,0.11414795671563341,0.6277643986094733
0.8330220186694572,0.11976789785707677,0.6498155550832397
0.7988890570432718,0.10753317123897578,0.6451000706526901
0.530201048630917,0.05778339759238965,0.5903607171036488
1.0464816491095363,0.17832144101152125,0.6793850979469774
1.2018201211260022,0.26267976137105714,0.6934280501133898
0.843615642871113,0.15740242959150597,0.6523191690184542
0.8769679999534539,0.12039363639787147,0.6298586241548152
1.0695095484222181,0.22358579450867844,0.7126914610634545
0.417484117109133,0.0485204181909675,0.5918987532862201
0.7397378444715366,0.1462229240472923,0.6214077584306056
1.0111854413742942,0.146576040272826,0.6601559574161053
0.8177425420499866,0.11411337229006087,0.6324656434886902
0.9992439942334372,0.2294584348941422,0.7028910812002
1.0749176955185404,0.20036963006710945,0.6984712489194254
0.43964286665924623,0.04911458797442958,0.6017616153044785
0.8648865639947394,0.13944291056905928,0.6199519178862851
1.0995030593747694,0.2485982605983749,0.6587861870152499
0.8872300723539182,0.16583059885059545,0.5780061403507493
1.2488035860492308,0.2558029894471706,0.7450241022710677
0.7119913178545674,0.11519645873240605,0.6137965328953912
0.6900979030644785,0.09025270195964637,0.5997661325161596
0.7744880482611975,0.13037358324119092,0.6716603627691519
0.7919581903434953,0.11900082050577798,0.6344711676367136
0.7895326157074782,0.14606652048946822,0.65514842949427
0.6611888878555816,0.07492126812641398,0.6199797398201672
1.1097209886851442,0.2298262334062906,0.7111074431470787
0.6458443439488117,0.12068232297122543,0.6110738816942092
0.9158228557540826,0.17158826531468163,0.6828006583152415
1.1654403892271579,0.2571146057759586,0.7342065536898116
0.6938015771778012,0.07985313071429533,0.6218191122936606
1.1303940505539258,0.2121012808403721,0.7199448615059969
0.893295430623088,0.12927855350044742,0.6463253483884657
0.7066786889868641,0.103702828564893,0.6042152072063957
0.9417694036901099,0.17049432921094554,0.654261403389908
0.32078829226114136,0.04960360115754642,0.5873158762564319
0.9517490853846986,0.14123857633806136,0.6709792171120322
0.7326983911809393,0.11830358688568436,0.6402726030526232
0.6959184111384329,0.13422315551710717,0.6342651607417207
0.6101589850590377,0.08309323510382105,0.606579955350418
0.6694027700373457,0.07947084828906166,0.6020053249127274
0.8574085628583119,0.22131458774367554,0.634547736832512
0.6590762955466145,0.12104532196271774,0.6303366769922467
1.0615610795362622,0.23871273912827545,0.7173122396807394
1.2355327777680336,0.30817612999572686,0.7572620833264407
0.9432580895731455,0.1504250020280447,0.646041184071267
1.2372377346662118,0.3401275439297591,0.7810654434988604
1.011217939459507,0.184873645956739,0.6788396757636684
0.7304713719429543,0.12765845696627243,0.6300023198226804
0.8152954740350999,0.14803881459382706,0.6140527492892566
0.8558763253568831,0.13273058375796476,0.6392881357009629
1.0378125697760168,0.18661894127187212,0.6784595136375355
0.6457543919339466,0.11279437601199913,0.6109595316024139
0.7950613929327766,0.15258253730859087,0.6297540068679339
0.785876270750739,0.12991584005515183,0.6403051594415279
0.8175103849407004,0.12407056277565354,0.6537584842429744
0.6826557889189186,0.1195397613475732,0.6288024250414284
0.861367697709235,0.1277166752868768,0.6351011291484984
0.7651015694395502,0.10112093218255293,0.6060452368938564
0.647335808040558,0.10122057394681729,0.6346397720139435
0.5032143030181557,0.06530713458497985,0.5953624857704806
0.7380783345081483,0.12263630300703589,0.6359493208331459
0.27294731287357576,0.03585747108201563,0.5728814968460416
1.2061345880220777,0.28198529292757196,0.7355777966714477
1.1242941165480307,0.24885063672988428,0.7392625613500878
1.143562548776988,0.22940916747302814,0.7137041583285352
1.1805846807038363,0.2512429729690821,0.7580908059929126
0.6348972398852475,0.11534110467543159,0.6185555465766508
1.0487745416185272,0.17094557841687202,0.6839008484496955
0.9027576669700914,0.16032913751353434,0.6927987153399956
0.7503225561351647,0.09143792439281878,0.6124262858882572
0.879825599185114,0.1904223819896017,0.6762456078939333
0.3861221918351494,0.04135668639953208,0.5862439512151724
0.4241381689728341,0.048682763075504815,0.5913015342400836
0.8721472206988243,0.12005879901959246,0.6559063520030339
0.8345155113899365,0.1272563688270561,0.649337895777601
0.9838407689922266,0.15777985811785802,0.6626965383074378
1.255122338595526,0.30535343474230703,0.7701427521887982
1.3144492120535332,0.2577697762154221,0.7554331068840516
0.44042906497727774,0.05846429009839195,0.5904773573916383
1.1245345868765535,0.2399234868381794,0.6988633992779812
0.5946437731264616,0.07057531313744812,0.6037499015304828
0.7467674828046666,0.09055742544880103,0.6307767960211397
0.603513738944363,0.0719027289574098,0.6110142445016911
1.0685245008389503,0.23647652135902367,0.7116445684683657
0.8816108309268613,0.16006829810681295,0.6173117211161631
0.46439650697064305,0.061435817206033555,0.5914227956663285
1.338044208230869,0.4149284747227494,0.852551566250538
0.7888043208747093,0.1160319872534185,0.6270664025580654
0.8682919488676251,0.10415026128734739,0.6244906520097845
0.6445931506370448,0.09254131446116753,0.5894231672592654
0.44645796848636143,0.04743063613962735,0.5941307338944288
1.0700981034971573,0.21169145717878018,0.6960398437747958
0.7759578103835663,0.10453292038627778,0.6304221233831016
1.0942670512051886,0.2114875050515628,0.6695805923853104
1.0381755556288137,0.2202420019318485,0.7199481913208214
0.7921055918691826,0.09802578841332117,0.6324063186636677
0.6748078896494998,0.07990403125867478,0.6085281632772912
0.9727532314975731,0.1734996015296698,0.6640096167905934
0.7878970122332529,0.12280141684250442,0.646805408669228
0.9130458489118187,0.2511800492424069,0.593301598520502
0.7015252686074922,0.09930227788169663,0.623720431271377
0.32781144911631976,0.034384391838679,0.5752062298054387
0.5545308296473066,0.0617718923701263,0.5998110358614666
0.7491916631836046,0.12408916609516044,0.6557407035437286
0.6676771188009574,0.10586522762106967,0.6174346226169516
1.006298952513435,0.18777275421457984,0.723089799194321
0.8769779652539742,0.15209262958483927,0.6452102717951538
0.9417474462778315,0.18088094191085,0.6821662295037003
0.8010552401653843,0.14269160191054034,0.6376561586408203
0.6969167893811119,0.0905009158555866,0.6166805305893678
1.20790326694226,0.23082876280943176,0.7398177080935784
0.6353216732249498,0.07957356021732492,0.6199831387835586
1.1634161610219467,0.2257561405118831,0.7134968105832762
0.6125071406312395,0.06550892765297543,0.6020271817026885
0.5861168336117855,0.0911464835786599,0.6169902755809593
0.737044449639682,0.149838072779139,0.612793318776734
0.7791467701854748,0.09543200509943929,0.6112351306609889
0.7022043604285231,0.09524640814360615,0.5885375017110791
0.2022201746170551,0.024299886122253284,0.5796408714201544
1.093229249744136,0.221097712375364,0.7154933562572436
0.613007910727716,0.08511609915465766,0.6218066854309392
0.9384766014132078,0.13825696953472041,0.6060329652325158
0.49094277022705324,0.05701249827698618,0.5881265466356849
0.7099728350190315,0.12431870119573205,0.6272229977755036
1.1633128283121987,0.21927134595392322,0.7145479300110378
0.6363368850478992,0.11904160542372696,0.6195955501388634
1.1113250205208403,0.24467194101485223,0.7478391810558587
0.897213145494612,0.14060762857755787,0.6363448526289874
0.9225779156031997,0.1902972009699594,0.7178247231321434
0.8914380177403991,0.2812982023829317,0.6198589499893972
0.9215592117012368,0.1577328621714138,0.6696928290416884
0.8437509843142768,0.15577194724149712,0.6684915265056665
0.38710846643379115,0.06095539167348811,0.6057118467070891
0.7784611457348856,0.1124404856139156,0.6104558804808196
0.6946909809478135,0.09531073903419816,0.6154477028565495
0.871271392126695,0.15559117597098188,0.6546389275726925
1.2925148336905667,0.2778423676763385,0.7462156234066953
0.817962441430053,0.13984196896118614,0.6613290461399715
1.0777446892728675,0.23504515079028965,0.697925365220031
1.091386465899908,0.2537573398728084,0.7115906223234649
0.648127498459544,0.10421912255374659,0.628389643904701
0.5743899363088194,0.07320258276895354,0.6109298831939398
1.1034384689214467,0.20025803704032902,0.715631032197608
0.8950276980094145,0.16672662510035602,0.6183277103043975
0.6398480295167319,0.09758421045041073,0.6236325621403505
0.5275066302593787,0.07123590790142317,0.6039486601131004
0.49699219079840606,0.06183120279608449,0.59321050704758
1.1190496511474264,0.2243907766247074,0.703311841495929
0.726237455842635,0.10920194973272897,0.6316125395358294
0.5442024928967917,0.05153991500818331,0.5970939667165632
0.621912680900992,0.07199656983030107,0.5961420798970392
0.7427403100427039,0.10810072647997121,0.6344832627097168
0.4736839659495433,0.06833021342624764,0.5888205266505717
0.5765090845858309,0.07783694531679708,0.6092165106659715
0.4691772270743795,0.06479811684978035,0.5974873806859363
0.4387781936753865,0.04976501681717922,0.5902662840386189
1.0229293033639306,0.2666054785891817,0.716251815096538
0.2139200075590484,0.02409966462047726,0.5753118392707162
1.0857211940538234,0.17535912520678987,0.6863329176512627
0.6571420970120603,0.09588772027692512,0.6100888660843935
0.5578633136238929,0.0713793738038824,0.6221303986742244
0.755877850524223,0.10606939783154602,0.6176258720919878
0.7907646381696798,0.1262009569993065,0.6573795047574826
0.8142195229136022,0.1282191441944613,0.6277931167251223
0.7378894404655374,0.10627151060516214,0.6315474479391683
1.1181336668111699,0.2130842553134688,0.7030295167234808
0.5701351439054134,0.07028207622497418,0.6036889869001569
1.0067470934300449,0.18842989273177396,0.6404872456134625
0.673923487456171,0.11898815501696712,0.6428575714814665
0.5753757577214058,0.0844740624598131,0.6112039070377453
0.945284340468842,0.1999685266118103,0.6712328522289153
0.4937835262342549,0.06877516818178737,0.6070412611192966
1.0641859499015873,0.21243354659086938,0.7268865507913023
0.8910968587997239,0.1766167872686511,0.6706667333527105
0.7911598070174308,0.10755436877419139,0.6179337888752299
0.4475594123484181,0.061035184845877444,0.5936492949558221
0.8435531333976725,0.11993500305176114,0.602172195420992
1.215038819530442,0.2331437366264163,0.7285970815945079
0.5894302319866767,0.08029696059473172,0.6099833403782918
1.2658354563386007,0.24608957843856066,0.7206359213119495
0.5419083355580461,0.0734547060147648,0.6144759315169861
0.70740206263824,0.107136025702311,0.635866212260588
0.5387359444677555,0.0862267491567425,0.6104523209387273
0.8115230266597033,0.1177276766178913,0.6377859502955032
1.230516166174694,0.2291901518886282,0.7220503086039993
0.7827948302381431,0.11008387800698623,0.6285683038379442
0.8201322691340234,0.13079049320821945,0.6503664950746539
0.4086613408708062,0.06878620274518578,0.6137530710345116
0.9403382121960853,0.14636491170014065,0.6627659601537094
0.9318453364544108,0.15297760785334694,0.6196484371924367
0.6246538621248265,0.09469899734915901,0.6100273414328203
0.7760115273804082,0.08817730772942196,0.6297014372237365
0.528801716341432,0.061716336260662044,0.6106619641731683
0.4472581686800381,0.05080444276765149,0.5995015297369164
0.7499515828280554,0.11817260149381704,0.6411962368997757
0.74758598666153,0.14872193139312162,0.6532355004400879
1.2268058361498333,0.2671134865395768,0.7357889314787774
1.055705829563157,0.2254158819493023,0.7192268922868158
0.7678695550797201,0.10431825058506841,0.6317875615494791
0.6873996417375399,0.10752049000220315,0.6369499249354482
0.6706195122858896,0.10185369468846482,0.6290514140605226
0.6895005604355133,0.07495746409313453,0.6265734093051002
0.9400527936716765,0.16876684483097615,0.6731075994131943
1.1130350217007967,0.2700767617853543,0.7376185276972341
0.6201831027587206,0.06830758096066489,0.607915306406584
1.5794466800181182,0.48790843743529283,0.9351945602485714
1.0744071667727257,0.20784363938206318,0.709225116650538
0.8972026226245045,0.15453469038379805,0.6440311387266477
0.8072706416477806,0.09546261581700796,0.628289459526718
0.4312863125714257,0.06200925223464049,0.5936911542911076
1.081615920754337,0.21707211329857845,0.739690116452229
0.48998073902664396,0.07419285344519828,0.6088089619421339
0.6088278357998749,0.08055905419013797,0.6268317719994425
0.7331519720217876,0.10762239994174085,0.6219091823630105
0.838847679899454,0.15977009106256312,0.6503981115131582
0.7864727480766385,0.1537521575974265,0.6556556068835513
1.1027857638682437,0.2552716640744887,0.7196375284560586
0.8623490966255571,0.1479586007259147,0.675511494148053
0.4868765200687415,0.08069168564364804,0.6167250068413601
0.8780375679489172,0.15225788845703087,0.6481814315769237
0.8930951235222555,0.1705377671696704,0.670423722359156
0.7927484448000894,0.1057708275650214,0.620864312836023
0.8942827811837883,0.1459414369861065,0.6217116140102538
0.5133521861465984,0.08271403193364199,0.6074514095376491
0.6172591156955565,0.09865812785574947,0.6351052886028529
1.2270634346552238,0.2942443078296666,0.7985551611346033
0.6393440975818319,0.08552982724650461,0.5967406366962155
0.7775100780779642,0.1315999381576739,0.658956839664228
0.94671133544762,0.13721631369718362,0.64971983532626
1.0312187501752639,0.15979793614650897,0.6421326919110797
0.7169664518767285,0.12504015104935678,0.6498824273847525
0.5965535475234338,0.08741205502274127,0.6035321936726457
0.7519108368590688,0.11763979338893478,0.6255393176738534
0.7116514670507867,0.09385235266837243,0.6359952709123947
0.9214276649296642,0.118387652692705,0.6448735914491627
1.0285725848967207,0.15489402119722245,0.6644046982787862
0.7137585201890124,0.1042857477727939,0.6306668285757322
0.5638294867034155,0.08724885405639386,0.6189693071474511
0.7502911557169107,0.12914424095067983,0.6206942743112526
0.811401441405851,0.15035742778061373,0.6449464590171443
1.0846936136384047,0.18222295092774574,0.6760648173991547
0.5779057289933318,0.07658274483252918,0.5938425759994698
1.123921814600649,0.3112146992022622,0.7163795749956327
0.6483786404309262,0.07739867627300621,0.6132530643963964
1.0244721586149708,0.19293222657279946,0.6807850570578146
0.7553980641044198,0.13713948881906407,0.6524698680466642
1.159925809117614,0.3419887901917993,0.7458752302638012
1.005478018399971,0.2319333885699345,0.6797609061479544
0.8960577043918778,0.13352718673603964,0.6255176329133386
1.003102148034066,0.18365931977979855,0.6815112592496195
1.067823865794205,0.18580315120168564,0.6956112609994851
0.7203050617736739,0.12075723385383402,0.6376505199912418
1.1880880838672379,0.26226825766519557,0.7384861232691435
1.1005267900370033,0.18388415969946642,0.6794201471246409
1.294863554081864,0.24726142479656155,0.7495107675675147
0.7579007201097048,0.1252903085927167,0.6288690417645563
0.8323809506083362,0.15089319576645965,0.6761220954462677
0.8395395470085107,0.11132742162867106,0.6085317192055684
1.0992260995307368,0.1852346648979049,0.6885330498750237
0.5708887945359984,0.06160793113334674,0.5954992292703363
0.7918015320988423,0.11126260214978158,0.6221378824021345
0.8749857149948181,0.10825941358973559,0.6341977017939906
0.5406189724804062,0.07863828602569535,0.6065940166540931
0.5419230862663142,0.052001525884147415,0.5951652457206551
0.6820451614571956,0.11505668030321502,0.6497799663798165
0.5956764831317121,0.09015082262535073,0.6207206513484141
0.9036461265712354,0.13602272279630984,0.6192313234244914
0.4689809286309701,0.06343552313571653,0.5964104243270021
0.7083392058673592,0.10450197300837184,0.6113594848168655
0.7240153650656762,0.1238280025140514,0.6505903323484549
0.4744708049610793,0.057117671096918496,0.6038201868343134
0.9236807596449985,0.170909617541077,0.6772112003450957
0.6780217423842885,0.10185563557823471,0.618233234434512
1.0693265198506148,0.1593968743210748,0.6854683888646903
0.32185975602473604,0.04071733173772937,0.5925384530965194
0.3056295356857497,0.034485116944992164,0.5839468085028828
0.5524235270597666,0.07388027002634488,0.6159637924350249
0.9334776957183704,0.2008896095074567,0.7002306689117913
0.6971028212544037,0.15216552984146614,0.6328411423928064
0.8389227465331663,0.1531323311413505,0.6689473703459288
1.0301736704993143,0.1754417836118829,0.6905256415361515
0.9147866403512852,0.1173757357730808,0.6323538709493927
1.0559567183026735,0.21691924875774804,0.6443856395551525
0.8347232819615025,0.16724620810128632,0.671590907910737
0.8946264377862916,0.14766212084713465,0.6618317244370847
0.8712724764665778,0.12514984445094102,0.652537676592972
0.8783593262377618,0.14275768814207523,0.6500007808284616
0.7351723379882438,0.1274777333780255,0.6650001756099805
1.2220715988530795,0.2620615094309853,0.7725595576330176
0.9699882369314787,0.22669309920123812,0.6862688741799962
0.9399561863586507,0.18616499092210462,0.6815410707788276
0.7624592034452022,0.13885302568058172,0.6340367973329536
0.9984968186775811,0.14892243939319624,0.6747641516801587
1.2922321811698296,0.40459238247608137,0.8210776632936541
1.0307576330870063,0.21990975392212841,0.7175750103226843
0.9623190572108715,0.1530526936002883,0.6613509682720085
0.6872169641960846,0.10344754946389298,0.6215339016005065
0.690060217231836,0.10908144190670067,0.6264344586609659
0.43837220434048074,0.06325773752107032,0.5725475403431723
0.7069256929610994,0.098468447201521,0.6267900136091882
0.7974156409684849,0.13908480043456511,0.6155722846358946
0.6669866787792,0.12379611388690183,0.6253625157137773
1.1987656984976467,0.287081936133822,0.7526317804027726
0.8010061869032152,0.12933531782177493,0.6585019726685977
1.4011659372905378,0.5016297911963246,0.8755724619729063
0.678728652677179,0.12365042944588624,0.6537804493534269
0.5088744827089844,0.051295853060778246,0.5902764109009728
0.6536541647306762,0.1131549833837472,0.6504920255229235
1.0384991853396581,0.20467056786839344,0.6872697677357203
0.4525488546207517,0.04876547380824957,0.5902032489863969
0.6414244822110393,0.11586992022758111,0.6417722451446075
0.7371918614230462,0.10882647089699035,0.6281958499913429
0.9387654409027713,0.1994431784115667,0.6886504244583902
0.8540518876526466,0.15630634126971976,0.6543283883520686
0.8346983586842034,0.11484952807483932,0.6311518234152345
0.9708987595755827,0.19171101522584635,0.7017892262643506
0.7311730319954566,0.10670919887257786,0.6318034986474707
0.7040861506971292,0.10691113938580929,0.6269316902229303
0.6435077975617114,0.07281070843987529,0.6142392258293035
0.4409580804113551,0.06274473057335755,0.5942266171427772
0.8052231751988905,0.13933159735079242,0.632921504552212
0.48246797662310614,0.07212053589164925,0.5916746434471678
0.8901546322419909,0.12256156387765448,0.6390472664764079
0.8009719023508333,0.1584004969552461,0.6708162147618535
0.5699204873527064,0.09740412785955914,0.6203314121705849
0.7396588268048345,0.11004757952421713,0.6384110157535929
0.6818074585662741,0.08825134204144039,0.5949783674169205
0.3921016380412796,0.05247258667828392,0.5902363709214123
0.8814151882426673,0.14631808512612687,0.6807828523044528
1.064818657986263,0.19474563044663434,0.6702757294580729
1.1260514383731113,0.17717018252326905,0.6621000611097798
0.8781923399472849,0.1353908440663874,0.6210597403403536
0.9685823069749193,0.1831968168110994,0.6778705559886348
0.20883220660068424,0.027494899799724873,0.5822319431813578
0.6648661908962135,0.10033389669293402,0.6290202214287114
0.7708124985812859,0.16299284824799015,0.6086675557299052
0.5980156490233095,0.08448963220172612,0.6173696542197998
0.9040597558899175,0.1855247079536685,0.6684293393025301
0.4157737254969107,0.0619701113919542,0.5926544020790265
0.7461366956878812,0.11107681226829777,0.600048415345567
0.5970478299580431,0.08896620977962762,0.6139362626475591
0.8428894120836561,0.1400370881782914,0.6655470803229212
0.4084257703317462,0.05164717880357418,0.5950419777703979
1.188605150439057,0.23681566909781246,0.7125022651663481
0.6641699116105799,0.12896850166219814,0.6220987827543223
0.5277469390789267,0.06838877787135983,0.6136569273080188
0.7258616009557164,0.11793889602119176,0.6050746056281618
1.4522341971301596,0.43987863914469144,0.8841391522149411
0.7312684037238808,0.098960666404811,0.6297862013002017
0.722049917413822,0.14679682015589196,0.6216336517308394
0.7132890830956862,0.09779429226181477,0.6167339421667645
0.4985585632088778,0.06433007850894007,0.5954270604616478
0.7910106432381812,0.1705392225798284,0.6610045079411504
1.09563776995308,0.26047705803523824,0.7209437690858994
1.1115540632509802,0.20382702401272287,0.726659511765203
0.8259911627084682,0.1240126656953681,0.6509113174878173
1.1078467542299062,0.18834126061791534,0.6830318341831767
1.0275786755094163,0.21392133901664545,0.6458199492001636
1.1433511986553084,0.30848379157604927,0.7579640253030847
0.926086470125425,0.14754399186219092,0.6649177038011649
1.0259760109594769,0.19570197855121346,0.6769172979153232
0.792506194800622,0.11459208009296405,0.6356897709807081
1.1414332471146302,0.23511665562689274,0.7121693277563879
0.8414218363774868,0.17494183335776664,0.6614324375286452
0.7011222490100466,0.08797401213086467,0.6188577451829933
1.2256702749473014,0.2477148627193767,0.6918281687251195
0.9025816714164343,0.13518962194282189,0.6647419215435413
0.5823082345006059,0.08928690847914167,0.614607198544176
1.3064807932551372,0.30344912205406294,0.7766167944570721
0.9714820415864023,0.16655679513749905,0.6733837968145515
1.416394305407246,0.3696244539547074,0.8366323973800954
0.8890609502440612,0.14542025331913846,0.6624199699258074
0.7140332745867595,0.09977297874036867,0.6333383531805539
0.8747718739511132,0.12756536067071755,0.628383118336818
1.1859885245182387,0.2154621886710792,0.698308379321451
0.5922800454960768,0.10595307961775992,0.640025350281417
0.35082245395261147,0.03360869564599969,0.5821168535392286
0.8771907656497899,0.15523673553285922,0.6692156201993124
0.807777755080983,0.20326762765740033,0.6574425090262437
0.587506519188365,0.10511574274227313,0.5736087005892869
0.9505234599407988,0.2731978551186257,0.7422565259509306
1.0771738654792258,0.20626068720247437,0.6862623997861292
0.734943163021899,0.10131600991103656,0.6327695926219319
0.4931821212508054,0.07955813825642502,0.6035778590905523
0.92233301560674,0.15422326579183324,0.6647660155460396
0.800880314623422,0.1415030171439454,0.6403985857024819
0.5210333704282331,0.06451145083139276,0.6003691005431314
1.0456155169951,0.22457453315252268,0.6790138332810738
0.6698575184390752,0.08361345405269652,0.5868183915062983
0.6466152626694321,0.12031409719780368,0.6483446752764936
0.8994832397210786,0.14259893124065462,0.6350261977337242
0.6505041265731624,0.1047723537939813,0.6256665212162112
0.8482325083643911,0.16301918867021542,0.6137038071570741
0.9496917960273172,0.20081371972650042,0.7021145508053228
0.6148932799324749,0.09097415576437602,0.6130092544006327
0.6695322677280084,0.08498606779940984,0.615369275430369
0.9772517750298575,0.1586329006962109,0.6519872832954905
0.7578102398491271,0.11830731738493111,0.6399647889580686
0.8514116966423548,0.14117716007784092,0.6042018200352834
1.0025058726403797,0.22306539472348877,0.7177889852157069
0.7897545754419142,0.1574661789655629,0.6359180844248049
1.018278827496168,0.15877421790250662,0.6565059461634069
1.0828787924963055,0.23237223175280533,0.7178988942531574
0.9427250763292876,0.22244683374809132,0.7005082597519308
0.3806789320228896,0.05128439251506553,0.5924256305524067
0.9790938399616056,0.16953340943815828,0.6839943086042999
0.5472930952835986,0.07582496461908322,0.6193952068644417
0.8962607983954141,0.15892008377847985,0.6821306427595388
1.085027187090332,0.21720800957073544,0.7189674849814369
0.7188353376718175,0.10048045067697367,0.6045449714942794
0.6765381939395856,0.10523500221347265,0.5992222545438454
1.0894960681172041,0.21873550170151007,0.7277095533753772
1.1202038217327883,0.22146379948882183,0.69210604111203
0.8464548650500685,0.147111374468947,0.654659149817361
0.9760225844541681,0.16797851608812658,0.6589425466781438
0.7987988071269161,0.10010730335894201,0.612647280531369
0.7809467589500092,0.0982444873081978,0.6395888622982936
0.8077664422155633,0.129792979645379,0.6324729760690103
0.5423223989536767,0.07569565301102457,0.60730613895939
0.840765083293419,0.13044166429958215,0.670135698481752
0.9426126197256974,0.13430526623720057,0.6529963831894998
0.49108564033341384,0.06956661616562998,0.6035610171194498
0.4148761735870319,0.05263608387389085,0.5981159705382796
0.6760444352300137,0.08996115483338814,0.6079292050611668
0.5633488990943292,0.05550753661231016,0.6074386108966932
0.7851273436276907,0.11748728119429788,0.6346680479541624
0.7575413143737011,0.13994048253560387,0.6470571307590304
0.6377302993939273,0.09369223640678004,0.6220142347050073
0.5693553539823419,0.08399072440973482,0.6009189334166208
0.14341735304397796,0.019084475298203424,0.5725170803508697
1.1309781783392154,0.23380792169646386,0.7227061087668286
1.0072631634423912,0.20273738483282827,0.7048169276817425
0.8313829659246288,0.1206851108140709,0.6326067604882817
0.8544871427944485,0.12719143643571712,0.6348058905940729
0.942099815619531,0.17584950373478836,0.6513830537261823
0.5317341613037212,0.06124201417259585,0.5939680757430863
0.7607657272676667,0.13189130570877955,0.6534150865692182
1.0206615707104265,0.21034425260095752,0.6386612569127895
0.6809017562941062,0.12488824389976108,0.6226351752991092
0.42438000943182397,0.057803816195348384,0.5898180473524437
0.7501894957752502,0.1176985892286909,0.6395976878854298
0.8924106088647408,0.14947854108382647,0.6770577798679397
0.7843136080282502,0.18297982711600297,0.6845214271950224
0.9105977178672353,0.21804711374946795,0.7000564350357819
0.8075016907786723,0.1346878162389023,0.6491264703244413
0.5032111608406238,0.053754877740883056,0.6016831399420818
0.6469002667425263,0.09595209220396271,0.6087975267897692
0.44259909363125827,0.061753186140866625,0.6062364652531663
0.4626160341095584,0.0689530438205918,0.5966448056177605
1.1854780672136516,0.2362727706575789,0.7277866483876293
0.7379292873656162,0.1050326012219771,0.6110254267682709
0.947381662502216,0.23961937138702935,0.699955884513625
0.535494482583823,0.06840785303232944,0.598045948542693
0.8406907337246583,0.18737478089562937,0.6792296269002478
0.8366726089671797,0.14611043774690974,0.6717402781077794
0.9776451986903876,0.21411683945226137,0.6697296766156743
0.9602208870629085,0.20386298522081503,0.6912396543209345
1.017589724767363,0.17876813527267033,0.6737528546137168
1.055680473891068,0.22045471099248418,0.6752045989614766
0.8712415549461265,0.1749401922742298,0.67805721143763
0.9647244585854748,0.13156571760158992,0.644760893072258
0.6320353783864325,0.08975725525566906,0.628953199059978
1.1666654091282944,0.19138299556764177,0.6936568116431943
0.7066614068432129,0.07877313009506139,0.6070860883773415
0.8041722430940714,0.12690407962044692,0.6504242789238324
0.834481205859803,0.12017732830834908,0.638863428168049
0.7040134101725397,0.08326787934029839,0.6055845707922133
0.81023254002262,0.10144808689177356,0.6344312412058699
0.9923436076927266,0.12926140558047883,0.6513012408405359
0.711363336153686,0.11587681492776719,0.6385271531896056
0.6106302706831839,0.09912943819427993,0.6325525077498158
0.5957438470156582,0.0733210049162852,0.6162476443375859
0.9183332009653635,0.1612352544948727,0.6083141786871374
0.6795043255966635,0.12475261621533396,0.64133958912276
0.43609586475203255,0.05090586486655767,0.5942627855070713
1.3343753972373815,0.2914629635105311,0.7538492530316268
0.9637539559985289,0.1836528579498709,0.7114275952350363
0.36306297474982197,0.053039840574704816,0.5904470911627759
0.9316978455207914,0.14364864109339237,0.6602793306009117
1.107340240202733,0.19778445072034412,0.6912853930602002
0.8998766865507652,0.1862149545554271,0.638865577907896
0.5820129860773369,0.11491179552586173,0.625888392526866
0.5660381876966443,0.0691033231335296,0.6169406354838659
0.9314864881700387,0.1760121914625702,0.69334830291113
0.5959556110014432,0.08312527914507914,0.6011310070611667
0.8439056317814546,0.11490267784937433,0.6406636816190485
0.6940387787737126,0.10103696932757818,0.6154730740958485
0.5349054450247799,0.07087297838647072,0.601156605893816
0.8276245297456208,0.16833134713710451,0.6483843883354604
1.0640161221456248,0.2277191365052368,0.701676892638651
0.9659046622517584,0.176928377533294,0.6669019300788557
0.7815953052829514,0.09566851934083145,0.6381458444025355
1.0270693108469526,0.24180371874522918,0.6583781968614026
1.0794006622956132,0.22512340438892925,0.7285268102638364
0.6920378478653131,0.10893387699419663,0.6330551050782288
0.8236191421769568,0.08928047216719692,0.6260144366478841
0.6699343411731595,0.12117360451133748,0.6471070654025124
0.985503235512015,0.17093609337423138,0.6835460623581637
1.1369273823890396,0.26247371045185963,0.751146969598758
0.6552483764789652,0.09613984716409968,0.5968860790314454
0.6863428963289326,0.09766580835601894,0.6373759894409324
1.3477390182957323,0.26620547722463417,0.7514277278389061
0.5456090696196818,0.07072953786274055,0.5999499336058818
0.779666688648168,0.11471853701514916,0.6156230347611037
0.5295893585311577,0.06771098614647214,0.6004692309697679
0.6716989537340456,0.09261470776807972,0.5947902606908176
0.8513327522379763,0.17485780552455435,0.6414618911846206
0.7666766656235113,0.1130388895016623,0.6316752288760346
0.6684451759565135,0.0972629504362354,0.5932489740789496
1.1697596154296517,0.24329553444873545,0.7198613718687645
0.7710996015687908,0.0966137394543946,0.6306686532082681
1.1020287530932082,0.20442133621785227,0.6728344462942205
0.5254098768764988,0.06846180956108165,0.6062623599925029
0.693849139255952,0.1055797366936812,0.5872915370605141
0.6154632158349616,0.11748507420646909,0.6006113239020853
0.5076872132018266,0.07188785177743616,0.5990393622187894
0.7035238630755543,0.09330589452358962,0.6242157678088943
0.7752578894695459,0.11012506552803722,0.6427804264546293
0.6040655091875831,0.10686033611251106,0.636816995785177
0.7482891488572241,0.08742249002564888,0.6266321002914768
0.5698117316280982,0.09534364678520571,0.6115515967252253
0.9159609317168331,0.14116904826321647,0.6325603448662159
0.4401527865910788,0.06945233373212607,0.5815092572681695
0.8225262842056005,0.1425220567232487,0.6356471979798081
0.7312747681076748,0.0989064638794558,0.6013105684945919
0.6796318182528363,0.10335622833246795,0.6149223832036953
1.189694561765808,0.2376372234228785,0.6950614818829954
0.5354520483897995,0.07342935464320229,0.6205704378048109
0.673223676053726,0.08368822314359037,0.612677053264403
0.9402882178744478,0.12845658679984873,0.646735621295468
0.6841526389835821,0.1035330434164296,0.6228012667527879
0.7460404775778959,0.11416557771080078,0.6427658937487782
0.8045629811871746,0.10814957400821906,0.6381102199590877
0.4107005617010504,0.0616829066275259,0.5992846818494839
0.5873073621848683,0.07532307552867581,0.6020621845136683
1.043245932918264,0.17272414368299727,0.6729433508589793
1.4082611015840216,0.46552870890625886,0.8922509404637358
0.7888042400118689,0.10262551690314704,0.6371863450611748
0.6183178146308284,0.07788431598478106,0.6064073348537711
1.119150514647523,0.19682446790100175,0.690774406731286
1.06484704744015,0.23822915017592772,0.734332920292657
0.9842357721880397,0.19727137285447932,0.6785092379092232
0.6663035483393853,0.11396773311124928,0.6318946572196809
0.8632054860963543,0.11551046697832631,0.6444921879040245
0.8197249097517225,0.12369518015120472,0.6516294254888526
0.49772926684354735,0.08601436370121913,0.6022718492569192
0.6780840141227826,0.09240407385072516,0.6245530031693584
0.6149783421442168,0.07764300280947634,0.6184451510630977
0.4567361064725901,0.0644951638202472,0.5967763808031287
0.8185232371579612,0.13714413612967302,0.6455987957293035
1.1053917232665382,0.24884265398667943,0.735336324842652
0.9760312307527355,0.19045937563826,0.699309776105443
0.4350457056347681,0.05578270133269958,0.5848377741677396
0.6081981936114693,0.09851814076318693,0.6061186074196676
0.9645037605011879,0.15682204019659413,0.6482599006376946
0.409118853415106,0.05264101400595762,0.5826503258198183
0.9579181123004374,0.14613105835398016,0.6668850273807445
0.4000052035328676,0.06239382488115813,0.5976268952621648
0.9948014461178967,0.22481037608577403,0.6807606280634886
0.8486191506176244,0.11442964608395428,0.6338662530850524
0.792077065682194,0.11103611781099386,0.6100869746860477
0.9058745064589986,0.1608513423617303,0.6389174481477881
0.7045318192511896,0.09441354282336169,0.6257232989637036
1.1438218658204575,0.25627127109706643,0.7128174483322592
0.6634469685072353,0.08011114850211283,0.6044775098214378
0.8617426550318732,0.15492136913586646,0.6078034114653174
0.5757743726751507,0.08685198060289202,0.6184292026880486
1.1715103519224166,0.1615095436861924,0.6561018316091738
0.5486790138284734,0.07460756094091654,0.6036752734923679
0.959848318190685,0.17657876377327245,0.660793705967138
1.0063319532307957,0.23451242695227043,0.657586398164719
1.1878079756380704,0.23620439490126913,0.7474752333808079
1.026151995484885,0.24541085198301404,0.7253337346760267
0.230695276795152,0.02905588145034904,0.5808412754397829
0.9435685483946501,0.1685629372037038,0.6865377216190309
0.6755702251917683,0.09084911548001376,0.6121033368832964
0.5351672148990598,0.07488717724344116,0.6122762315555137
0.6764034889928121,0.09618251479999451,0.6155735775504391
0.8487890814387464,0.1580359930959307,0.6311081357257025
0.680289255610848,0.11874443169158075,0.6098692984629287
0.8664467577416253,0.18556674933268086,0.6345393254510823
0.41600145261705146,0.05281819281387877,0.597116612833348
1.1438839147047268,0.297208718284223,0.7206019774999415
0.7497285444507358,0.09493868582087038,0.630159896012156
0.42411808877754353,0.04751968899272559,0.5828851246403823
1.414292675197443,0.4428859895296504,0.8687021732373559
1.0510964940193064,0.18953700842632737,0.6742328611829753
0.6601535060370609,0.07097954614786516,0.6062385100415043
1.1120203381830607,0.2463980264084944,0.7309473080129323
1.0433937677296887,0.18843632703384727,0.6624771136025115
0.6738668963016403,0.0765488090184654,0.6070678637755376
0.7052809872080674,0.10965521441436574,0.6249774760092152
0.9967034469930127,0.17638696361726425,0.6821926921658491
0.8694669731648723,0.1717684892839835,0.6928478976699101
0.4738586714069539,0.06784453387030266,0.5901608218303781
0.638659524416576,0.10822011548996648,0.6325678845418419
0.779794038501854,0.11529989374288893,0.6371581193400518
1.0965101776306796,0.2239365799145593,0.6807799536514787
1.128060509473473,0.20264140652576312,0.6617763580116625
1.1529540946642074,0.30219445513239196,0.7258082824041285
0.6367053292880147,0.0943071050915767,0.6204570072157857
0.578442858487433,0.05761999853520906,0.5958145490488636
0.40993437303550273,0.07370797079229571,0.6038808589510151
1.5576825621489037,0.5170876301208436,0.9692295176805514
1.2821609567063392,0.3884654926584886,0.8151658912302286
1.1651449780092753,0.22645713700898557,0.7292714295563768
0.8637858398342999,0.11943392338364396,0.6235941626644119
0.3444380548877528,0.05141346760450677,0.5924806108606572
0.8556399627986977,0.12036502286617386,0.6404173731591228
0.7603679169159339,0.09716363037977363,0.6212429483692374
0.6081058910366632,0.10708431510706166,0.6359839900204877
0.6521377155906702,0.11808050197904545,0.610484562941377
0.7100757183764403,0.14615110673878312,0.6619015382178844
0.9925563274695717,0.21646896362199688,0.7253803088804325
1.0183958867432017,0.16708442308650978,0.6896292072464918
0.7758967821921359,0.12845997064411008,0.6361995103160052
0.9812007131545157,0.18314209250271654,0.7027543616724389
1.2961784833047965,0.3666384068734707,0.7749658993660131
0.8619063449175988,0.14850521227494679,0.6286007962521499
0.6794119296039398,0.09445016051194684,0.6218044281881263
0.8694186332483915,0.1373660618479563,0.6679618522212456
0.5023148343646286,0.06924684325615538,0.6135879101035264
0.7307921119787251,0.11477969295312648,0.6351537634626412
1.020043465181796,0.18065347264038362,0.6905308742044628
0.7144037896066742,0.10958500858272066,0.6365529228334015
0.499539076559238,0.05541821780132508,0.5913892562220954
0.5273548694902686,0.06838162638650187,0.6078923905557506
0.4939896433182289,0.0842799239278585,0.603233519097156
0.7911671583163733,0.12130667182401153,0.6191928203889299
0.7555099105925605,0.14757427526618616,0.6484686274669811
0.712021588636573,0.11606508819526223,0.604405835167594
0.9355085662815186,0.22097867183733524,0.6934240478122422
0.8169159576151301,0.1321184438091841,0.6266047091387724
1.1076738832997899,0.2153529241104371,0.7138752114198137
0.8680485780313725,0.13690224142938384,0.6729650710983976
1.2263596525940428,0.2727573618387118,0.7429230001288549
1.018516149498048,0.17728129091241726,0.6663472260899517
0.5446370949064274,0.06650868028252196,0.6055990532225687
0.6624751632518544,0.09804035676247164,0.6190140373198818
0.649854808989013,0.10440995311376679,0.63681142389049
0.43591946974888307,0.04883869722477738,0.5852215476711128
1.0782612328708896,0.251151262786048,0.6803739310105221
0.9432760300448408,0.16762333887354344,0.6693769656014954
0.8703337019301505,0.15679121212701969,0.6757192543286078
0.8761856901602201,0.1907307948072821,0.6881520131973121
0.482340840690584,0.07006205442572164,0.6079928731164408
0.5659797168933847,0.08106980644776636,0.6037503311546407
0.9705582834741548,0.19026251699529223,0.6960987946252575
0.4174767184729431,0.06011776535425581,0.6025831641552921
0.9396100672323333,0.1605299166425774,0.6769885113323727
1.0370390341942695,0.2136602603809778,0.6801833415145047
1.040605421486591,0.18223679020822833,0.6869219436619644
0.6752525148286284,0.09462089097007263,0.6119933438622829
0.8074429417548381,0.15065483994697218,0.6684134696538923
0.7202170731805688,0.10714454278789244,0.6356400316332422
0.7872105110404675,0.13967255079229582,0.6503628562735096
0.8767880681827744,0.1869621633059741,0.6585404014713134
0.4882618836573074,0.0716835559766008,0.6144423213053368
0.4666408918667351,0.06200941631513825,0.6003536252562187
0.847772247157133,0.19665786765181306,0.6092904963692826
0.8275587178713182,0.1581980251827128,0.6363685050980902
0.8057989615740915,0.1333072235602362,0.6458784192632328
0.664008492186511,0.09328808185564393,0.6182817043394068
0.9028744962561388,0.1333838625412221,0.6675254202551479
0.9294400508315097,0.12394743157038884,0.6088795327367944
1.3676491841314709,0.33949709862844546,0.7970335990735959
0.7015566192655993,0.12750263775243525,0.6540523049157911
0.9817293588565537,0.17394248022034337,0.6647302534134172
0.8837329571808741,0.16303210869967705,0.6861563660241341
1.2893078340949682,0.2672894707996255,0.7250613781466964
0.5403722309361338,0.08586877266948283,0.620070057812425
0.9146557636011836,0.15136829840377963,0.6678035856001554
0.5960350020008351,0.0950443422339055,0.6145171484401025
0.7590516085592807,0.10704598681945035,0.625216087916407
0.9366400402767017,0.14334760910058575,0.6668191473788281
0.7416793714740657,0.10705661935159333,0.6129418698374184
0.7893794924782997,0.15274286083126357,0.6521304407928945
0.9043909685057268,0.1402776157607821,0.6362538952000385
0.9701570806875215,0.16230007512898653,0.6675061484063759
0.8603795713373683,0.1803070847370014,0.6301054299991735
0.6791414335095967,0.0977709422773589,0.5945234460829193
0.5910791802363646,0.09550910071267013,0.6379312646821097
0.8358293254639866,0.1364130119992198,0.6153707855089413
0.6091220473117493,0.07967541507176155,0.6122464533302638
1.1787343263876493,0.20150124790345247,0.6708023566483355
0.6388443021391006,0.07350166720201941,0.6114147966504706
0.7441263334089832,0.08204013907120328,0.6279810885009508
0.8058623680888135,0.11929162111586791,0.6475655965475716
0.7758946441503918,0.11107638513485299,0.6396646344257382
1.2444326600582336,0.2861863540934265,0.7530569851579764
0.5204512953419136,0.056141865080990755,0.592028144405476
1.0846300958689952,0.22030759225948887,0.706613102671952
0.6729566832711065,0.09237222538401683,0.6068641941062582
0.8735334640517403,0.17061623470000775,0.6751001265345751
0.8947714409616929,0.12403863528010356,0.6406896069638379
0.6088361870952852,0.09196735491643451,0.6305130179603857
0.6111671671493273,0.0999146114566032,0.6324560583945914
0.7693688639139418,0.10619910952074546,0.6036027976046299
1.046935627713957,0.1763783758916101,0.6825509794653458
1.0764966849284028,0.15939277255049006,0.6665076068376072
0.6708091419990314,0.07700410519964784,0.6113620932262995
0.4932037768108648,0.07444065257461331,0.6015514820503236
0.5030051837803549,0.08107656739243507,0.5863702234929052
0.7368475700213608,0.12204520174363337,0.6412974976325267
0.9748041622326744,0.144088700452782,0.6645064401825012
0.6922593657158136,0.10744291372119344,0.636185819280493
0.6577288982122531,0.0946538983299397,0.6214964442041774
1.0925741436829526,0.2641735332642189,0.6746004433256567
1.2138750852427846,0.29167421564257545,0.6731209461141596
0.5094560872295046,0.07609600099156572,0.6133830813031371
0.388810091098553,0.05598201504234028,0.5969648573078282
1.2619666706488737,0.2792048686080316,0.7585230955410169
0.5774481005711505,0.10350559081994902,0.6133592198448207
0.4517912921563956,0.05359204706953036,0.5861050567067878
0.5178699767808723,0.06975959268737375,0.5664852208971228
0.7830786991151721,0.11958340604786835,0.6513234950442403
1.0393886127947387,0.2213868367617069,0.719149571559307
0.841986229439823,0.13956758663295088,0.662677501030659
0.9340881681539086,0.17765224971200722,0.687592468843706
0.6848988734330157,0.08829264475304054,0.6207469288051319
0.7849494071248029,0.09418619685630694,0.621450454107378
0.7686933646377292,0.11587621148030869,0.6183242018908246
0.7202732125146558,0.14457071303890706,0.6568578295732803
1.042224235383693,0.14492577776517193,0.6566342779473155
0.6169385415003785,0.09412692698715935,0.6193264357767316
0.9129711190508845,0.17235574021676303,0.6334391602469609
0.7097047799138059,0.08895875498000928,0.6308872763510049
0.894172295699672,0.1812199616606895,0.6559696003817941
0.8212535256417799,0.11595471108144637,0.647096352649137
1.2209498559231453,0.24344188394163374,0.7438964101549662
0.5262641773944452,0.07719060967168112,0.6145527821252974
0.7222198802103665,0.12025159813230035,0.6229316673245614
0.6630812933338226,0.10964674788261275,0.6303556283546874
0.9337899408846639,0.15306489874158755,0.6497400759687282
0.9879162654291136,0.1887922826413594,0.6755986993551434
1.1149300230545764,0.23965276261934973,0.7079134647693397
0.39744657646349824,0.04340782373028981,0.586808363207182
0.6982166888085675,0.09033751944237496,0.6229373727121682
0.8947246269121729,0.21279375259343306,0.6881771218649628
0.7878236407619823,0.16686546045203204,0.611970676176505
0.6764628575258416,0.10682990212830157,0.5939862699289813
0.8886471693952342,0.17952658248447184,0.6599934411600681
0.6461188911916564,0.12074950109645176,0.5991336686745234
0.8284738484805811,0.14432487818192496,0.6441443738521566
0.6792509310190993,0.10673529942290425,0.6185492660697316
0.42544746109824416,0.07043928795358334,0.6023130351978514
1.0891740584023177,0.2295167951235135,0.7336683798160303
0.6729202137755865,0.11052842941459223,0.6441341317439191
0.724482712579765,0.0978601039908103,0.626694226940337
0.9879042880374742,0.13394392046361603,0.6625557755867155
0.7000166961296928,0.103409461484198,0.6395396053627957
1.0410441449135441,0.1837450347685949,0.6629029525103594
0.7557997790912827,0.10029395285764447,0.6146429551945262
1.325384933799799,0.4235099010697503,0.8195967008400566
0.7630472953114955,0.12738425409498877,0.6586207729409072
0.8189599903029392,0.1253061159808886,0.6146004089495759
0.9042231356408557,0.18249800335247823,0.6428094111593243
0.9017162313152889,0.17788937215002085,0.6820998594478892
0.8582166768117019,0.16163357112026205,0.6692851507486733
0.7127837790754201,0.09036094969565134,0.6194794474318062
0.7014062180705973,0.1436738913435408,0.6356179973816806
0.4789061124720426,0.050783157595395215,0.5881255731020111
0.6978337788732925,0.11107244343522274,0.6244517486711859
0.6429372266624411,0.12609237580302415,0.6278449524542913
0.8572973079133086,0.0999223093790152,0.6319516149848258
0.9739765657153443,0.22142074549994745,0.7272967779700645
1.0340381141481825,0.2184885933515835,0.664706632382778
0.5004781207205125,0.07898465982000975,0.6069847966730485
0.6311047906357024,0.09526714950096848,0.6347248654291955
0.6431391411878988,0.08429315201328604,0.6123938593271699
0.8037435104945845,0.12241031843077774,0.6323813563718773
0.9366865426558748,0.1771621690560513,0.6700738104006213
0.6023791111039305,0.08006543298508359,0.6203298518914548
0.7496545616684145,0.08406173954860151,0.6189385458199979
0.7312400161262915,0.12360013927380947,0.6260273760833764
1.0357799747114345,0.195549743162967,0.6942361205785847
0.7947429483384165,0.11872260324679683,0.6365604046281633
0.9598461020190379,0.17931456404893661,0.6733749980729161
0.8044471798634667,0.12684052379207023,0.6476280318071854
1.0904915218504898,0.2017689250565654,0.6864963747664174
1.0730073796747601,0.23698955123920312,0.7180045053186201
1.1534223289734982,0.24870080732115374,0.7016018599197892
0.440044365070301,0.06433789284818804,0.6095556779296157
0.5655008365899343,0.07860069864326073,0.6069976327766777
1.102806994086977,0.17760071584719067,0.6897819931807809
0.5203693281009869,0.06455432156025627,0.5936367182419904
0.5191435237476947,0.06495680640046403,0.612893563308966
1.3303813254655932,0.26199343379828843,0.7730131528153154
0.6539608811639386,0.09170545128418295,0.6044209406700587
0.690789424710524,0.0970454981546922,0.5758854776554084
0.6640282213678677,0.07935061975429969,0.6176967386990552
1.1969420275642504,0.2519629222524528,0.7471264176595117
0.9575503635049003,0.19742070492088232,0.6893191946452073
0.5083959637934172,0.07329092688909158,0.5941203891254248
1.0297485968255649,0.236776840719612,0.6511188387189998
0.7496996386024974,0.09770455095862567,0.6371393402646739
1.027077527883693,0.23718590801545664,0.6785098539780006
1.0305116230079294,0.21887016696458955,0.6818372492996276
0.5799492772468517,0.08248462858078927,0.6086196858603294
0.38954396629784505,0.055403814362606996,0.5868815927254161
0.5028039341982087,0.07629980898394362,0.6135230314350772
1.1181966130330987,0.23192313881375973,0.7096776190323024
0.9542380034624336,0.16057719899258296,0.6792850237651867
1.2310706702876602,0.21774134889230917,0.7235065468515289
0.7837054276456283,0.10683595288665063,0.6259547523438196
0.8816866168640209,0.17860094742716923,0.6909776604814469
0.6402663547752017,0.09002265155460275,0.6198252081325321
0.9215326495525324,0.16897718575778214,0.6333301373698098
1.0375937519819476,0.17064168090990056,0.652828477576475
0.7534619189196474,0.1366288867132671,0.6447135704194625
0.5087323195878399,0.060127737692470345,0.6058286890818124
0.3825090741833743,0.04766137813796406,0.5850721048090234
0.7484422505643566,0.13086351946113345,0.6091889146966223
0.7257561061279327,0.13710205608479337,0.6263630606581515
0.6113729127839815,0.06783578853396575,0.6061612093137283
0.9962123450044671,0.21861506230608976,0.6952422230291972
0.8142489088486566,0.13844493787590778,0.64307097735135
0.7099195593345631,0.11811243934998387,0.6214243001857611
1.1788273525694868,0.24877688198003783,0.7562952771465875
0.7894033044025435,0.11274951789040516,0.626463653929868
1.150252868244221,0.2119632624767948,0.6792895412119377
0.7549812862614114,0.11301929089929974,0.6227510529764999
1.0461231799456328,0.19371681846259586,0.6829363010571966
1.0554704375579074,0.23402652290072773,0.6530547947252693
0.8121730448502862,0.11143927110405402,0.6216742715717791
0.8226566038913028,0.1532467721242462,0.6486462828232434
0.6652415816174146,0.08447465339206972,0.5999219130359941
0.877253207476488,0.14828056923291016,0.6509244669266543
0.7045665818994928,0.15493178549247785,0.6593937941977563
0.9610557938803161,0.1256280384615783,0.6484518981060454
1.1318671281023551,0.32819864760563233,0.6924944091679619
0.9870974597512401,0.2167894962646339,0.6864652844832204
0.689229613244708,0.12170316975015674,0.630708016711437
1.2878379246347027,0.27936955348214054,0.7176907993127973
0.8168624035030372,0.109750094727664,0.6489776312164331
0.8266717799929575,0.1112092043893736,0.6317542991583106
0.23626193182320643,0.03054392160158019,0.5793507891528493
0.6392821680953551,0.0795149633110471,0.6062330894467013
0.6240722300502495,0.10560035211461823,0.6396056462345604
0.7915604378721404,0.11544926919833749,0.6263835035231978
0.8086644794569562,0.10693873456189255,0.6337794751972989
0.37253886745266573,0.05587968374205554,0.5976245260555684
0.4928016341265624,0.08403961193894019,0.6256827185660256
0.40070170561769247,0.0443448951050409,0.5802381157041214
1.2934247514390145,0.30954069051214417,0.7522236558023743
0.6349340157041397,0.1108814296669859,0.6236606481442731
0.8379381990489625,0.1188210603578712,0.6155336233136135
0.470098373340746,0.050760230559269634,0.5893637736838518
1.1795716621012629,0.34061465421091897,0.7470038400417865
0.7288744439736625,0.1434899206891492,0.6417448164363697
0.7988360265438188,0.12191247729034672,0.6407590114366741
0.9628378541621296,0.24156990515585933,0.6876186820032641
0.8027446501736364,0.20065673241044113,0.6210804951491687
0.8807332552538918,0.18244067656051693,0.6344836351673777
0.3335517495831377,0.04341157735700045,0.5926760747806611
0.9797333516944549,0.18278389609772158,0.6819986592896046
0.8553023235217938,0.1882865697473438,0.6761443033376751
0.9863704677937339,0.15967081800167443,0.6517854488966209
0.4683483078086623,0.05519010779634119,0.5998099736020703
0.8294993043666112,0.1353512461273182,0.669321642839269
0.31788057657916857,0.033409433841753156,0.5828141381681731
0.7264320420678523,0.09905912070625571,0.6136447833228963
0.6940387729611299,0.1075243479651418,0.626150441763087
0.9372837629939315,0.1411156826019978,0.6555565617848775
1.0322090315694123,0.16848591909628421,0.6806135644839958
0.6795715056324316,0.09919732659120432,0.6023474934331998
0.6138675368140754,0.08330806857182725,0.6149048052679342
1.0887883453447633,0.1914069171986369,0.6659327377109154
0.651988017635774,0.07596295974010883,0.6110555919632003
0.9160733234129352,0.15868948199462016,0.6690418958561377
0.9922595751410013,0.19662061658307312,0.713069439034342
0.7262749140493545,0.11278889960477101,0.6301263715301332
0.6501979369603315,0.08622699715324247,0.613190535268219
0.7346575020888977,0.09532310494168447,0.6153315579983368
0.8060112137809152,0.13316234277387984,0.6495943912644656
0.9050734895167134,0.1350760060351527,0.6199122181237335
0.5133532262805609,0.06684417715887248,0.6077950235144103
0.5883433172791892,0.07718072925438825,0.6132649257826688
1.039180052202796,0.17744377885471047,0.6819792264272594
0.9879253295017858,0.1996293957432883,0.6858755700767921
1.4166001254258744,0.2955454839044685,0.8134638424838911
0.553052218590929,0.0804554151989603,0.6214418568235937
0.6082997363538367,0.07889590203157147,0.6182638410405956
0.6675069191565997,0.16092412391225702,0.6508297107006256
0.4820453257479467,0.07017939999143916,0.6079554450219541
0.496826084278442,0.0679862468939656,0.6056190156051835
1.040714926910475,0.18889272010842945,0.6780102991021545
1.146495488300966,0.31202558564739213,0.7879267588462056
0.9362367627412633,0.15645323879693337,0.6668286247675526
0.9274769239392564,0.16327420720055122,0.6636522516823623
0.4289616032864796,0.051567582172835455,0.5901641064267127
0.7335505355769061,0.13189715787029307,0.6352577991987448
1.0280405742014,0.18956656803058336,0.6763273301441886
0.18417286364345165,0.024800467007989255,0.5701159548687261
0.8667917756037586,0.16128409448424635,0.6184667379336138
0.8680919830227842,0.1643329887300889,0.6770367908167115
0.675229794622856,0.09852137795869516,0.6142077518469878
0.7938913108184968,0.1532353650049319,0.6075058555882568
0.9772562101603506,0.18373334202028488,0.6869972402167165
1.021026473622786,0.19496487084628739,0.7026298861207236
0.8952199407411763,0.16385783002004548,0.6541274565025872
0.7629850421544728,0.0919972355635094,0.6251738845425515
0.8990586577948452,0.16005777630854368,0.678271075517329
0.9851074912839042,0.20260858061869375,0.6938217535086836
0.5917981351190518,0.08012793493211735,0.5881396140141478
0.972822886945429,0.1725532979931374,0.6880806487735645
0.29856324691942016,0.033113735935539554,0.5811281901740872
0.8259726929796796,0.13883006017392657,0.6080580484621795
0.8839596357379462,0.15118685608061377,0.6614783082037741
0.9142281341836731,0.16815848298097405,0.6469579922741574
0.7028098707233068,0.0904807446193323,0.5936237438256448
0.828423818150307,0.14253598751255572,0.6559058509103759
0.5430749933034718,0.06393723493297257,0.596052623732667
0.8316453286650485,0.14483502436015183,0.6745288508615586
0.8606270840838088,0.15536286264052632,0.6470514455968621
1.2433891206233723,0.2664218256990572,0.698774949703219
0.9663028051065035,0.16949243089652907,0.6569008736460551
0.8428824525957661,0.17476109032867906,0.6697566170747853
1.117189624442131,0.23337796573438807,0.6918774101861411
0.6016263425723132,0.08456328166658841,0.6151933522018805
0.43614323374399033,0.052866978267833,0.5946284379417587
0.7759325640033186,0.12292867093731834,0.6391571177815102
0.611786646604342,0.08660986508504602,0.6009225650878222
1.0836164354401758,0.19966857995372878,0.6766567768406168


==> _assets/style/QCirc.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{Hop}=[fill=white, draw=black, shape=rectangle, tikzit category=Operator, minimum width=0.75cm, minimum height=1cm]
\tikzstyle{sHop}=[fill=white, draw=black, shape=rectangle, tikzit category=Operator, minimum width=0.75cm, minimum height=.5cm]
\tikzstyle{UopL}=[fill=white, draw=black, signal, tikzit category=Operator, signal to=west, minimum width=0.75cm, minimum height=1cm]
\tikzstyle{UopR}=[fill=white, draw=black, signal, tikzit category=Operator, minimum width=0.75cm, minimum height=1cm]
\tikzstyle{Ket}=[fill=white, draw=black, semicircle, shape border rotate=90, tikzit category=Operator, minimum width=0.75cm, minimum height=1cm]

% Edge styles

